To be or not to be a black hole: detailed binary population models as a sanity check

We use the self-consistent stellar populations in the Binary Population A Spectral Synthesis (BPASS) models to assess whether NGC1850-BH1 is a black hole. Using search criteria based on reported physical properties in the literature we purposefully search for suitable systems with a black hole (or compact object) companion: we do not find any. Good matches to the observations are found in models where the bright component is a stripped star and the companion is natively (meaning we did not impose this in our search) 1 to 2.3 magnitudes fainter than the primary in the optical bands. This alone can explain the lack of detection of the companion in the MUSE spectra without the need to invoke rapid rotation, although the conservative mass transfer exhibited by these particular models is likely to lead to rapidly rotating companions which could further smear their spectroscopic signatures. We advise that future claims of unseen black holes in binary systems would benefit from exploring detailed binary evolution models of stellar populations as a sanity check

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
